Real Robot Challenge: A Robotics Competition in the Cloud

Dexterous manipulation remains an open problem in robotics. To coordinate efforts of the research community towards tackling this problem, we propose a shared benchmark. We designed and built robotic platforms that are hosted at MPI for Intelligent Systems and can be accessed remotely. Each platform consists of three robotic fingers that are capable of dexterous object manipulation. Users are able to control the platforms remotely by submitting code that is executed automatically, akin to a computational cluster. Using this setup, i) we host robotics competitions, where teams from anywhere in the world access our platforms to tackle challenging tasks ii) we publish the datasets collected during these competitions (consisting of hundreds of robot hours), and iii) we give researchers access to these platforms for their own projects.

==> rrc2020_phase2_hist.txt <==
  Date,sombertortoise,hushedtomatoe,troubledhare,sincerefish,innocenttortoise,giddyicecream,ardentstork
  2020-10-14,0,0,0,0,0,0,4
  ,0,3,0,0,0,0,0
  ,0,22,0,0,0,0,1
  ,0,0,2,0,0,0,0
  ,0,0,10,0,0,0,0
  2020-10-19,1,0,0,0,0,0,1
  ,0,0,32,0,0,0,5
  ,0,6,4,0,0,0,17
  ,0,4,26,0,0,0,4
  ,0,2,19,12,0,0,23
  2020-10-24,0,0,32,0,0,0,0
  ,0,0,0,0,0,0,0
  ,4,3,7,16,0,0,32
  ,0,2,13,0,0,0,14
  ,3,6,93,2,0,0,53
  2020-10-29,16,1,0,1,0,0,35
  ,33,9,14,0,0,0,36
  ,8,2,0,0,0,0,0
  ,10,0,0,1,0,0,9
  ,5,4,0,2,0,0,59
  2020-11-03,0,10,0,9,0,5,19
  ,5,4,0,47,0,2,24
  ,15,0,16,2,0,50,40
  ,5,5,38,32,0,24,47
  ,0,0,0,149,0,0,7
  2020-11-08,0,0,0,138,0,0,0
  ,0,0,3,138,0,0,46
  ,1,0,13,196,0,0,191
  ,8,0,0,179,0,0,94
  ,34,3,55,197,0,51,47
  2020-11-13,32,1,116,128,0,88,29


==> rrc2020_phase3_hist.txt <==
  Date, sombertortoise, hushedtomatoe, troubledhare, sincerefish, innocenttortoise, giddyicecream, ardentstork
  2020-11-16, 1, 2, 0, 0, 0, 0, 0
  , 0, 0, 0, 0, 0, 0, 0
  , 2, 0, 0, 10, 0, 0, 15
  , 6, 0, 0, 160, 0, 1, 10
  , 3, 0, 0, 174, 0, 45, 20
  2020-11-21, 0, 0, 0, 172, 0, 0, 0
  , 0, 0, 0, 173, 0, 0, 22
  , 0, 0, 0, 171, 0, 0, 0
  , 0, 0, 0, 178, 0, 0, 0
  , 0, 0, 0, 182, 0, 0, 39
  2020-11-26, 0, 0, 7, 143, 0, 0, 12
  , 0, 0, 0, 171, 0, 0, 23
  , 0, 0, 0, 174, 1, 0, 44
  , 0, 0, 0, 172, 0, 0, 8
  , 12, 0, 0, 171, 0, 11, 9
  2020-12-01, 0, 0, 0, 176, 9, 53, 32
  , 14, 0, 12, 136, 25, 100, 90
  , 0, 0, 13, 102, 4, 100, 47
  , 17, 0, 44, 138, 21, 0, 22
  , 3, 0, 57, 182, 12, 26, 4
  2020-12-06, 3, 0, 0, 109, 5, 68, 12
  , 5, 0, 0, 64, 4, 59, 24
  , 50, 0, 0, 156, 0, 87, 52
  , 68, 0, 49, 153, 0, 172, 79
  , 38, 0, 43, 154, 1, 140, 112
  2020-12-11, 49, 0, 17, 109, 3, 1, 72


==> rrc2021_stage1_hist.txt <==
  Date,decimalswift,dopeytacos,grumpyzebra,solemnlollies,thriftysnipe,worldlythrush
  2021-07-07,0,0,0,2,0,0
  ,0,0,6,7,0,2
  ,0,0,3,7,0,1
  ,0,0,0,0,0,0
  ,0,0,0,0,0,0
  ,0,0,1,0,0,16
  2021-07-13,0,0,0,0,0,0
  ,0,0,0,0,0,0
  ,0,0,1,0,0,0
  ,0,0,1,0,0,0
  ,0,0,0,0,0,4
  ,0,4,0,0,2,50
  2021-07-19,0,5,1,0,0,0
  ,0,5,0,0,5,0
  ,2,0,1,0,2,0
  ,0,1,0,19,2,42
  ,0,2,0,16,0,64
  ,0,0,0,0,0,1
  2021-07-25,2,0,2,2,11,0
  ,11,0,0,3,3,0
  ,0,0,2,0,8,0
  ,0,0,8,0,10,50
  ,2,0,17,0,18,26
  2021-07-30,45,1,13,0,31,0


==> rrc2021_stage2_hist.txt <==
  Date,dopeytacos,grumpyzebra,thriftysnipe
  2021-08-10,0,0,4
  ,0,0,0
  ,0,0,0
  ,0,0,0
  ,0,0,0
  ,0,0,0
  2021-08-16,0,0,0
  ,0,0,0
  ,0,0,0
  ,0,0,0
  ,0,0,0
  ,0,0,0
  2021-08-22,0,0,0
  ,0,0,0
  ,0,0,0
  ,9,0,0
  ,6,0,0
  ,0,0,0
  2021-08-28,0,0,0
  ,0,0,0
  ,0,0,0
  ,0,0,0
  ,0,0,0
  ,0,0,0
  2021-09-03,0,0,0
  ,0,0,0
  ,0,0,0
  ,7,0,0
  ,0,0,0
  ,0,0,0
  2021-09-09,1,0,0
  ,0,0,0
  ,0,0,0
  ,0,0,0
  ,0,0,4
  ,0,0,0
  ,13,0,19
  2021-09-16,0,6,10

